Interweaving PFASST and Parallel Multigrid

The parallel full approximation scheme in space and time (PFASST) introduced by Emmett and Minion in 2012 is an iterative strategy for the temporal parallelization of ODEs and discretized PDEs. As the name suggests, PFASST is similar in spirit to a space-time FAS multigrid method performed over multiple time-steps in parallel. However, since the original focus of PFASST has been on the performance of the method in terms of time parallelism, the solution of any spatial system arising from the use of implicit or semi-implicit temporal methods within PFASST have simply been assumed to be solved to some desired accuracy completely at each sub-step and each iteration by some unspecified procedure. It hence is natural to investigate how iterative solvers in the spatial dimensions can be interwoven with the PFASST iterations and whether this strategy leads to a more efficient overall approach. This paper presents an initial investigation on the relative performance of different strategies for coupling PFASST iterations with multigrid methods for the implicit treatment of diffusion terms in PDEs. In particular, we compare full accuracy multigrid solves at each sub-step with a small fixed number of multigrid V-cycles. This reduces the cost of each PFASST iteration at the possible expense of a corresponding increase in the number of PFASST iterations needed for convergence. Parallel efficiency of the resulting methods is explored through numerical examples.

==> review1.txt <==
Referee #1 (Remarks to the Author): 

This paper presents some promising preliminary results on the incorporation of parallel multigrid into the PFASST framework. Overall the paper is well written, but I believe sections 3 and 4 need a little work. I do not see how section 3 contributes to the rest of the paper, other than as a preview of a future convergence study of PFASST and IPFASST. 

Section 4 is inconsistent in it treatment of the different test cases. For example, very few details are given on multigrid solver used for the 1D case. Make sure to include a description of the solver used, as in section 4.2.1 for the 3D case. Also, the second paragraph of section 4.1, on the issues of using the heat transfer equation as a test problem, feels like it is out of place. Perhaps it should be included in the beginning of section 4, as the issues discussed in paragraph pertain to both the 1D and 3D problems studied in this paper. Other comments and suggestions on section 4 are included below. 

Some specific suggestions for the entire paper: 

Abstract, line 3: Spell out FAS. 
Section 2, Line 1-2: Replace "This section describes briefly" with "This section briefly describes..." 
Section 2.3, line 3: "correction" spell incorrectly. 
Section 2.3, line 4: Explain what a FAS correction is. 
Section 2.4, Final line: As PFASST is an important part of this paper, it might be good to at least present the outline of the algorithm in pseudo code instead of just referring the reader to other papers. 
Figure 2 caption, line 3: should say "...corresponding level is sent..." 
Section 4.1, line 3: What kind of multigrid is being used here? Is it geometric, algebraic, or another type? 
Page 12, paragraph 2: Why does this paragraph begin with "In addition"? The previous paragraph discusses issues with using the heat transfer equation as a test case, which has nothing to do with "the convenient features of SDC. 
Section 4.2.1, paragraph 2, line 2: Should say "The number of parallel time steps..." 
Section 4.2.2, paragraph 1, line 2: Define "efficiency" 
Section 4.2.2, paragraph 1, line 7: " IMLSDC by itself is somewhat slower than ISDC using the same number of cores for PMG". Why is this the case? Is this related to the SDC convergence results shown in section 3? 
Section 4.2.2, paragraph 3, last line: Should say "it requires 98,3 04 cores..." 
Section 5: It would be good to mention the results of the 1D case (section 4.1) in the conclusions, specifically the results shown in figure 5 as these show the potential utility of incomplete spatial solutions to save on computational costs.
